Exploring the Macroscopic Properties and Nonradial Oscillations of Proto-Neutron Stars: Effects of Temperature, Entropy, and Lepton Fraction

Neutron stars (NSs) have traditionally been viewed as cold, zero-temperature entities. However, recent progress in computational methods and theoretical modelling has opened up the exploration of finite temperature effects, marking a novel research frontier. This study examines Proto-Neutron Stars (PNSs) using the BigApple parameter set to investigate their macroscopic properties. Two approaches are employed: one with constant temperatures (10-50 MeV) and the other fixing entropy per baryon (S) at predefined levels (S = 1 and S = 2). Notably, S remains constant with increasing baryon density due to electron-positron pair formation at finite temperatures. Analysis of PNS mass-radius profiles, considering neutrino trapping and temperature effects, reveals flattened curves and expanded radii with increasing temperature, resulting in slightly higher masses compared to zero temperature. The influence of lepton fraction ($Y_l$) on maximum PNS mass is explored, indicating that higher $Y_l$ values lead to a softer Equation of State (EoS), reducing maximum mass and increasing the canonical radius ($R_{1.4}$). Further investigation of a constant entropy EoS demonstrates that higher entropy is associated with increased maximum PNS masses and flatter mass-radius curves. Central temperature versus maximum mass relationships suggest a correlation between NS mass and temperature. Lastly, we investigate the behaviour of $f$-mode frequencies in PNS. It reveals that the frequency of these modes decreases with increasing entropy and temperature, reflecting complex thermodynamic interactions within the stars.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



